High-Resolution M-band Spectroscopy of CO towards the Massive Young Stellar Binary W3 IRS5

We present in this paper the results of high spectral resolution ($R$=88,100) spectroscopy at 4.7 $\mu$m with iSHELL/IRTF of hot molecular gas close to the massive binary protostar W3 IRS5. The binary was spatially resolved and the spectra of the two sources (MIR1 and MIR2) were obtained simultaneously for the first time. Hundreds of $^{12}$CO $\nu$=0-1, $\nu$=1-2 lines, and $\nu$=0-1 transitions of the isotopes of $^{12}$CO were detected in absorption, and are blue-shifted compared to the cloud velocity $v_{LSR}=-$38 km/s. We decompose and identify kinematic components from the velocity profiles, and apply rotation diagram and curve of growth analyses to determine their physical properties. Temperatures and column densities of the identified components range from 30$-$700 K and 10$^{21}-$10$^{22}$ cm$^{-2}$, respectively. Our curve of growth analyses consider two scenarios. One assumes a foreground slab with a partial covering factor, which well reproduces the absorption of most of the components. The other assumes a circumstellar disk with an outward decreasing temperature in the vertical direction, and reproduces the absorption of all the hot components. We attribute the physical origins of the identified components to the foreground envelope ($<$100 K), post-J-shock regions (200$-$300 K), and clumpy structures on the circumstellar disks ($\sim$600 K). We propose that the components with a J-shock origin are akin to water maser spots in the same region, and are complementing the physical information of water masers along the direction of their movements.

==> table9.txt <==
Title: High-Resolution M-band Spectroscopy of CO towards the Massive Young Stellar Binary W3 IRS5
Authors: Jialu Li, Adwin Boogert, Andrew Barr, and Alexander Tielens
Table: Line Parameters of Decomposed Absorption Line Components of MIR1/MIR2 at Different Velocities
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units       Label       Explanations
--------------------------------------------------------------------------------
   1-  8 A8     ---         Target      MIR1 (NE) or MIR2 (SW) in W3 IRS5
   9- 21 A13    ---         Line        Species of the line
  22- 26 A5     ---         Transition  Exact transition
  27- 34 F8.5   um          lambda      wavelength
  35- 42 F8.2   K           El          The energy of the lower level
  43- 46 I4     ---         gl          The quantum number of the lower level
  47- 52 F6.2   s-1         Aij         Einstein A coefficient
  53- 61 F9.1   km.s-1      vLSR        The LSR velocity of the line center
  62- 70 F9.1   km.s-1    e_vLSR        mean error ({sigma}) on vLSR
  71- 77 F7.3   km.s-1      deltaV      The velocity dispersion
  78- 84 F7.3   km.s-1    e_deltaV      mean error ({sigma}) on deltaV
  85- 91 F7.3   ---         tau0        The optical depth of the line center
  92- 98 F7.3   ---       e_tau0        mean error ({sigma}) on tau0
  99-107 F9.1   10+14cm-2   Nl          The column density of the population at the lower-level
 108-116 F9.1   10+14cm-2 e_Nl          mean error ({sigma}) on Nl
 117-123 F7.3   km.s-1      Wv          The equivalent width of a line
 124-130 F7.3   km.s-1    e_Wv          mean error ({sigma}) on Wv
--------------------------------------------------------------------------------
MIR1       12CO v=0-1 P26             4.9204     1937.1         53       15.5        -39        1.7        4.5          1      0.155      0.003        7.5          5       0.53      0.353
MIR1       ...        P27             4.9318     2085.7         55       15.4      -39.3        0.6          4        0.4      0.165      0.003        9.2        2.6      0.653      0.183
MIR1       ...        P30             4.9668     2564.4         61       15.1        -39          1        4.5        0.6      0.136      0.003       11.4        4.1      0.807      0.292
MIR1       ...        P31             4.9788     2734.8         63       14.9        -39          1        4.5        0.6      0.153      0.005       15.6        5.2      1.063      0.368
MIR1       ...        P34             5.0154     3278.6         69       14.6      -40.2        0.9        4.5        0.5      0.121      0.005       12.9          4      0.889      0.288
MIR1       ...        P35             5.0279     3470.7         71       14.5      -40.7        0.9          4        0.7       0.09      0.008        8.2        3.7      0.569      0.265
MIR1       ...        P37             5.0532       3871         75       14.3      -39.8        0.9        4.5        0.5      0.075      0.003        8.8        2.7       0.61      0.195
MIR1       ...        P38             5.0661     4079.3         77       14.2      -40.2        2.6        4.5        1.5      0.056      0.003        6.4        6.7      0.451       0.48
MIR1       ...        P39             5.0792     4292.9         79       14.1      -39.8          2        4.5        1.1      0.071      0.006          9        5.5      0.626      0.395
MIR1       ...        P41             5.1057     4736.2         83       13.8        -42        2.3          4        1.7      0.034      0.003        3.2        4.2      0.228      0.302
MIR1       ...        P42             5.1191     4965.9         85       13.7      -41.2          5        4.5        2.6      0.035      0.004        4.5        8.7      0.317      0.625
MIR1       ...        P43             5.1328       5201         87       13.6      -41.3        6.5          4        3.4      0.014      0.005        1.6        2.9      0.112       0.21
MIR1       12CO v=0-1 P26             4.9204     1937.1         53       15.5      -50.3        0.3        6.5        0.3      0.589      0.004      124.4        5.5      7.225      0.392
MIR1       ...        P27             4.9318     2085.7         55       15.4      -50.6        0.2        6.5        0.2      0.509      0.005      109.1          3       6.48      0.212
MIR1       ...        P30             4.9668     2564.4         61       15.1      -50.7        0.4        6.5        0.4      0.338      0.004         74        4.7      4.625      0.333
MIR1       ...        P31             4.9788     2734.8         63       14.9      -51.2        0.5        6.5        0.6      0.327      0.007       71.6        6.2      4.508      0.441
MIR1       ...        P34             5.0154     3278.6         69       14.6      -51.9        0.7        6.5        0.6      0.199      0.005       43.9        4.6      2.895      0.328
MIR1       ...        P35             5.0279     3470.7         71       14.5      -51.9        0.8        6.5        0.9      0.141      0.008       31.4        4.4      2.129      0.315
MIR1       ...        P37             5.0532       3871         75       14.3      -51.9        0.7        6.5        0.8      0.108      0.003       23.9        3.3      1.642      0.234
MIR1       ...        P38             5.0661     4079.3         77       14.2      -51.5        2.8        6.5        2.6      0.072      0.003       15.9        7.7      1.105      0.548
MIR1       ...        P39             5.0792     4292.9         79       14.1        -51        2.1        5.9        1.7      0.085      0.006       16.9        6.1      1.168      0.433
MIR1       ...        P41             5.1057     4736.2         83       13.8        -53        2.5        6.5          3      0.047      0.003       10.5        5.2      0.745      0.375
MIR1       ...        P42             5.1191     4965.9         85       13.7        -53        6.8        6.5        9.2      0.033      0.005        7.3       11.2      0.521      0.803
MIR1       ...        P43             5.1328       5201         87       13.6      -50.4        4.7        4.5        2.9      0.019      0.005        2.9          3      0.206      0.215
MIR1       13CO v=0-1 R0              4.7626          0          2       10.9      -38.7        0.3          2        0.1      1.203      0.016       36.4        4.6      3.209      0.642
MIR1       ...        P1              4.7792        5.3          6       32.4      -38.4        0.9          2        0.4      1.098      0.007      104.3       45.2       2.98      2.124
MIR1       ...        P2              4.7877       15.9         10       21.5      -38.5        0.3          2        0.1      1.277      0.009      101.4       11.6       3.21      0.651
MIR1       ...        P3              4.7963       31.7         14       19.2        -39        0.4          2        0.1      1.375      0.017      102.8       17.8      3.107      1.073
MIR1       ...        R3              4.7383       31.7         14       14.8      -38.6        0.5          2        0.2      1.551       0.01       90.6       16.5      3.392      1.327
MIR1       ...        P4               4.805       52.9         18       18.2      -38.8        0.3        1.7        0.2      1.368      0.017       83.3       16.1      2.623       1.01
MIR1       ...        P7              4.8317        148         30       16.9        -39        0.5          2        0.2      1.004      0.008       72.5       14.5      2.742      0.951
MIR1       ...        P8              4.8408      190.3         34       16.6        -39        2.4          2        1.8      0.697      0.022       51.4       42.3      2.411      2.801
MIR1       ...        P9              4.8501      237.9         38       16.4        -39        1.7          2          1      0.426      0.006       31.6       20.3      1.563      1.355
MIR1       ...        R10             4.6853      290.7         42       16.5        -39        1.5          2        0.8      0.275      0.004       19.4       11.5      1.003       0.85
MIR1       ...        P11             4.8689      348.9         46       16.1        -39        3.6          2        1.9      0.144      0.003       11.2       15.1       0.54      1.013
MIR1       ...        P12             4.8784      412.3         50       15.9      -38.7        5.4          2        2.6      0.113      0.003        8.3       17.1      0.377      1.154
MIR1       ...        R12             4.6711      412.3         50       16.8        -37        1.2          2        0.8       0.12      0.005        8.3          4      0.483      0.297
MIR1       ...        P13             4.8881      480.9         54       15.8      -37.9        2.7          2        1.5      0.074      0.005        4.9        5.6      0.229      0.377
MIR1       ...        R13             4.6641      480.9         54       16.9      -37.9        3.5          2          2      0.107      0.003        7.1       10.6      0.397      0.781
MIR1       13CO v=0-1 R0              4.7626          0          2       10.9      -43.4        0.5        2.5        0.9      0.593      0.009       16.1         11      2.271      1.547
MIR1       ...        P1              4.7792        5.3          6       32.4        -43        1.4        2.5        2.3      0.658      0.005       53.4       79.9      2.507      3.752
MIR1       ...        P2              4.7877       15.9         10       21.5      -43.4        0.4        2.5        0.7      0.942      0.007       59.3       26.6      3.226      1.496
MIR1       ...        P3              4.7963       31.7         14       19.2      -43.5        0.9        2.5        1.2      1.147      0.015       56.8       59.9      3.432      3.616
MIR1       ...        R3              4.7383       31.7         14       14.8      -43.2        0.5        2.5          1      1.387      0.009       52.6       32.8      3.877      2.643
MIR1       ...        P4               4.805       52.9         18       18.2      -43.2        0.5        2.5          1      1.167      0.014         64       37.6      3.667      2.355
MIR1       ...        P7              4.8317        148         30       16.9      -43.7        0.5        2.4        0.9      1.096       0.01       46.9         35       3.08      2.299
MIR1       ...        P8              4.8408      190.3         34       16.6      -43.7        1.9        1.8        2.1      0.973      0.021       43.5         65      2.116      4.303
MIR1       ...        P9              4.8501      237.9         38       16.4      -43.7          1          2        1.3      0.815      0.009       39.4       40.1      2.154       2.67
MIR1       ...        P10             4.8594      290.7         42       16.2      -44.4        3.5        1.5        3.6      0.565      0.099       20.3       50.1      1.092      3.355
MIR1       ...        R10             4.6853      290.7         42       16.5      -43.7        0.6        2.2        0.9      0.728      0.006       32.9       24.5      2.259      1.815
MIR1       ...        P11             4.8689      348.9         46       16.1      -43.8          1        2.1        1.4      0.535      0.005       26.4       32.9      1.712      2.215
MIR1       ...        P12             4.8784      412.3         50       15.9      -43.4        1.2        2.2        1.8      0.434      0.005       24.1       33.8      1.606      2.284
MIR1       ...        R12             4.6711      412.3         50       16.8      -43.2        0.7        2.5        0.7      0.506      0.006       32.3       14.8      2.168      1.087
MIR1       ...        P13             4.8881      480.9         54       15.8      -43.2        0.6        2.5          1      0.353      0.006       23.3       15.6      1.569      1.057
MIR1       ...        R13             4.6641      480.9         54       16.9      -43.3        1.2        2.4        1.8      0.386      0.004       22.3       27.5      1.599      2.013
MIR1       13CO v=0-1 R0              4.7626          0          2       10.9      -48.9        1.6          3        0.7      0.329      0.007       18.5        7.1      1.849      1.006
MIR1       ...        P1              4.7792        5.3          6       32.4        -49        2.6          3        1.3      0.399      0.004       67.3       40.9      2.308      1.922
MIR1       ...        P2              4.7877       15.9         10       21.5        -49        1.1          3        0.5        0.5      0.006       74.5       16.9      2.652       0.95
MIR1       ...        P3              4.7963       31.7         14       19.2        -49        2.2          3        1.3      0.762      0.027      102.5       46.8       3.65      2.825
MIR1       ...        R3              4.7383       31.7         14       14.8        -49        1.1          3        0.5      0.885      0.006       89.6       18.6      4.088      1.501
MIR1       ...        P4               4.805       52.9         18       18.2        -49        1.2          3        0.6      0.821      0.011      106.1         24      3.913      1.501
MIR1       ...        P7              4.8317        148         30       16.9        -49        1.2          3        0.6      0.858       0.01      104.1       23.2      4.035      1.523
MIR1       ...        P8              4.8408      190.3         34       16.6        -49        1.7          3        1.1      1.056      0.017      107.9       36.2      4.851      2.398
MIR1       ...        P9              4.8501      237.9         38       16.4        -49        1.6          3          1      0.708      0.008       76.4       26.2      3.731      1.747
MIR1       ...        P10             4.8594      290.7         42       16.2        -49        2.2          3        1.2      0.663      0.033         69       33.5      3.624      2.245
MIR1       ...        R10             4.6853      290.7         42       16.5        -49        1.2          3        0.6      0.608      0.006         61       15.7      3.269      1.165
MIR1       ...        P11             4.8689      348.9         46       16.1        -49        1.7          3        0.9      0.509      0.004       55.5       21.9       2.89      1.472
MIR1       ...        P12             4.8784      412.3         50       15.9        -49        1.8          3          1      0.423      0.005         46       20.5      2.504      1.383
MIR1       ...        R12             4.6711      412.3         50       16.8        -49        1.1          3        0.6      0.442      0.006       43.7       12.2      2.519      0.896
MIR1       ...        P13             4.8881      480.9         54       15.8        -49        1.2          3        0.6      0.339      0.007       36.6       11.4      2.036      0.774
MIR1       ...        R13             4.6641      480.9         54       16.9        -49        1.9          3          1      0.404      0.004       40.3       19.5      2.387      1.432
MIR1       13CO v=0-1 P17              4.928      808.3         70       15.2      -42.1        2.7          5          1      0.129      0.003       18.3       11.7      1.201      0.803
MIR1       ...        P18             4.9382      903.3         74       15.1      -41.3        2.3        4.8          1       0.11      0.004       16.1        8.5      1.059      0.579
MIR1       ...        R18             4.6306      903.3         74       17.5      -42.1        3.4          5        1.3      0.124      0.004       17.5       13.4      1.215      0.978
MIR1       ...        R19             4.6242     1003.5         78       17.6      -40.5        0.6        4.3        0.4      0.094      0.004       11.8        1.6      0.826       0.12
MIR1       ...        R21             4.6116     1219.8         86       17.8      -40.7        1.1        3.9        0.7      0.068      0.003        7.7        2.6      0.546      0.192
MIR1       ...        R22             4.6055     1335.8         90       17.9      -40.3        2.4          5        1.3      0.087      0.005       13.8        6.7      0.965      0.486
MIR1       ...        P24             5.0022     1583.5         98       14.4        -40        1.8        3.8        1.3       0.03      0.005        3.6        1.9      0.248      0.131
MIR1       ...        P25             5.0133     1715.2        102       14.3      -40.3        1.2        3.4        0.9      0.018      0.003        2.1        0.9      0.142      0.061
MIR1       ...        P27             5.0358     1994.2        110       14.1      -40.6        2.1          2        2.2      0.011      0.004        0.6        0.8      0.041      0.054
MIR1       13CO v=0-1 P17              4.928      808.3         70       15.2      -50.6        2.4          5          1      0.139      0.003       21.1       11.9      1.343       0.81
MIR1       ...        P18             4.9382      903.3         74       15.1        -51          2          5        1.1      0.126      0.004       20.7        8.6      1.339      0.592
MIR1       ...        R18             4.6306      903.3         74       17.5        -51        3.3          5        1.5      0.127      0.004       18.1       13.6      1.247      0.993
MIR1       ...        R19             4.6242     1003.5         78       17.6        -51        0.3        4.6        0.2      0.189      0.004         29        1.7       1.96      0.122
MIR1       ...        R21             4.6116     1219.8         86       17.8        -51          1          5        0.9      0.087      0.004       14.5        2.9      1.017       0.21
MIR1       ...        R22             4.6055     1335.8         90       17.9        -51        2.9          5        1.7      0.075      0.005       11.4        6.9      0.803      0.499
MIR1       ...        P24             5.0022     1583.5         98       14.4        -51        1.6          5        1.4      0.037      0.005        6.5          2      0.445      0.138
MIR1       ...        P25             5.0133     1715.2        102       14.3        -51        2.3          5        2.4      0.012      0.003        2.2          1      0.148      0.069
MIR1       ...        P27             5.0358     1994.2        110       14.1        -51        1.4          5          2       0.02      0.005        3.7        1.1      0.253      0.078
MIR1       C18O v=0-1 R0              4.7716          0          1       10.8        -39        0.2        1.9        0.2      0.235      0.004        7.7        0.6      1.007      0.083
MIR1       ...        P1              4.7882        5.3          3       32.2      -38.7        0.4        1.7        0.2      0.193      0.003       15.9        8.2      0.693      0.382
MIR1       ...        P2              4.7967       15.8          5       21.3      -38.8        0.3        1.7        0.2       0.27      0.004       18.3        5.4      0.926      0.303
MIR1       ...        P3              4.8053       31.6          7       19.1      -38.9        8.3        1.7        4.5      0.312      0.005       19.9        123       1.06      7.409
MIR1       ...        R3              4.7473       31.6          7       14.7        -39        0.7        1.9        0.3      0.345      0.005         19        9.7      1.306      0.783
MIR1       ...        R4              4.7395       52.7          9       15.1      -38.6        0.5        1.8        0.3      0.314      0.004         16        6.7      1.082      0.527
MIR1       ...        R5              4.7317         79         11       15.4        -39        1.1        1.8        0.6      0.158      0.006        8.4          5      0.589      0.386
MIR1       ...        R9              4.7016        237         19       16.2      -37.1        0.6        1.5        0.4      0.052      0.003        2.4          1      0.174      0.077
MIR1       C18O v=0-1 P1              4.7882        5.3          3       32.2        -43        1.8        2.5        5.4      0.053      0.003        5.8       16.1      0.271      0.753
MIR1       ...        P2              4.7967       15.8          5       21.3      -43.6        1.6        2.5        2.9      0.093      0.003        9.1       14.7      0.509      0.828
MIR1       ...        P3              4.8053       31.6          7       19.1      -43.5       25.4        2.2       47.9      0.116      0.005        9.3      264.9      0.552     15.957
MIR1       ...        R3              4.7473       31.6          7       14.7      -43.8        1.9        2.5        3.6      0.172      0.004       11.1       24.4      0.891       1.96
MIR1       ...        R4              4.7395       52.7          9       15.1      -43.3          1        2.5        2.3      0.179      0.003       12.2       14.7      0.953       1.15
MIR1       ...        R5              4.7317         79         11       15.4      -43.7        0.8        2.1        1.2      0.202      0.005       11.9        9.6      0.865      0.738
MIR1       ...        R9              4.7016        237         19       16.2        -43          1        2.4        1.1      0.109      0.005        8.4        4.4      0.607      0.325
MIR1       ...        R10             4.6943      289.6         21       16.4      -43.5        1.2        2.2          2      0.086      0.003        5.7        7.7      0.417      0.572
MIR1       ...        R11             4.6872      347.5         23       16.5      -43.9        2.2        2.3        2.7      0.064      0.003        4.5        8.1      0.329      0.599
MIR1       C18O v=0-1 P1              4.7882        5.3          3       32.2      -48.3        4.3        2.2        1.8      0.036      0.003        3.9        8.5      0.174      0.397
MIR1       ...        P2              4.7967       15.8          5       21.3        -49        4.8        2.5        2.2      0.052      0.003        5.3       10.1      0.271      0.568
MIR1       ...        R4              4.7395       52.7          9       15.1        -49        3.1        2.4        1.5      0.099      0.003        7.3        8.8      0.502      0.689
MIR1       ...        R5              4.7317         79         11       15.4        -49        1.7        2.5          1      0.125      0.004        9.8        5.7      0.699      0.436
MIR1       ...        R9              4.7016        237         19       16.2      -48.3        1.2        2.1        0.7      0.095      0.005        6.2        3.7      0.435      0.274
MIR1       ...        R10             4.6943      289.6         21       16.4        -49        2.3        2.5        1.3      0.062      0.003          5        4.2      0.355      0.307
MIR1       ...        R11             4.6872      347.5         23       16.5        -49        4.4        2.5        2.1      0.048      0.003        3.7        6.4      0.261       0.47
MIR1       C17O v=0-1 P1              4.7336        5.4         18       33.7      -39.3        0.4        1.7        0.6      0.056      0.003        4.9        2.8           
MIR1       ...        P3              4.7507       32.3         42         20      -38.4        0.5        1.7        0.5      0.159      0.004       10.7        3.6           
MIR1       ...        R4              4.6849       53.9         54       15.8      -39.3        0.3        1.2        0.3      0.066      0.003        2.5        0.7           
MIR1       ...        R5              4.6771       80.9         66       16.1      -39.1        0.1        1.5        0.2      0.083      0.005          3        0.5           
MIR1       ...        R6              4.6695      113.2         78       16.4      -39.3        0.3        1.7        0.5      0.051      0.004        1.6        0.9           
MIR1       C17O v=0-1 R5              4.6771       80.9         66       16.1      -45.3        0.5        4.8        0.4      0.046      0.005          6        0.7           
MIR1       ...        R6              4.6695      113.2         78       16.4      -44.6        0.9        4.6        0.6      0.044      0.004        5.9          1           
MIR1       ...        R8              4.6544        194        102       16.8      -44.6        0.4        4.8        0.4      0.039      0.003        5.3        0.5           
MIR1       ...        R9              4.6471      242.5        114         17      -44.5        1.6        3.2        1.2      0.027      0.004        2.7        1.2           
MIR1       12CO v=1-2 P2              4.7413     3099.5          5       45.2      -37.4        2.5        4.6        2.7      0.037      0.004        3.7        1.8           
MIR1       ...        R4              4.6832     3137.9          9         32      -40.5        3.8        4.9        2.3      0.064      0.005        4.4        3.8           
MIR1       ...        P6              4.7769     3198.2         13       36.1        -39        1.9        5.9        1.7      0.151      0.006       15.9        5.8           
MIR1       ...        R7              4.6598     3236.5         15       33.7      -40.1        0.8        5.2        0.5      0.073      0.003        5.7          1           
MIR1       ...        P8              4.7954     3280.4         17       34.9      -37.4        8.9          6        5.4      0.102      0.003        9.9       16.3           
MIR1       ...        R9              4.6448     3329.7         19       34.4      -40.8          1        5.5        0.5      0.072      0.003        5.9        1.2           
MIR1       ...        P11              4.824     3444.7         23       33.7      -41.7        0.6        5.4        0.6      0.048      0.004        4.6        0.4           
MIR1       ...        R11             4.6302     3444.7         23         35        -38        0.7          6        0.9       0.04      0.004          4        0.5           
MIR1       ...        R12              4.623     3510.4         25       35.3      -37.4        1.4          6        2.2      0.054      0.005        5.2          2           
MIR1       ...        R13              4.616     3581.6         27       35.6      -41.5        2.1        5.2          1      0.044      0.003        3.4        1.7           
MIR1       ...        P15             4.8637     3740.3         31       32.5      -39.7        1.2          5        0.7      0.056      0.004        4.6        1.1           
MIR1       ...        P17             4.8843     3920.8         35       31.9      -39.1        0.5        3.5        0.4      0.044      0.003        2.5        0.4           
MIR1       ...        P19             4.9054     4123.2         39       31.4        -43        1.1        5.4        0.8       0.04      0.003        3.8        0.7           
MIR1       ...        P20             4.9161     4232.5         41       31.2      -40.5        2.5        5.7        1.4      0.047      0.003        4.5        2.1           
MIR1       ...        R20             4.5694     4232.5         41       37.2        -41        0.8          6        0.6      0.041      0.004          4        0.5           
MIR1       ...        P21             4.9269     4347.3         43         31        -43        7.8          6          3      0.049      0.003        3.8          6           
MIR1       ...        R21             4.5631     4347.3         43       37.4      -40.4        2.3        3.9          2      0.025      0.005        1.5          1           
MIR1       12CO v=1-2 P2              4.7413     3099.5          5       45.2        -50        1.6        3.4        1.6      0.049      0.003        3.6        1.6           
MIR1       ...        R4              4.6832     3137.9          9         32        -54        2.7          6        4.8      0.073      0.005        6.6        5.3           
MIR1       ...        R6              4.6675     3198.2         13       33.2        -54        0.2        3.3        0.3      0.036      0.003        1.9        0.1           
MIR1       ...        R7              4.6598     3236.5         15       33.7        -54        0.7          6          1      0.077      0.003        7.3        1.3           
MIR1       ...        R8              4.6523     3280.4         17       34.1      -52.8        0.6          6        1.1      0.044      0.003        4.3        0.6           
MIR1       ...        R9              4.6448     3329.7         19       34.4      -53.8          1          6        1.1      0.069      0.003        6.4        1.5           
MIR1       ...        P11              4.824     3444.7         23       33.7        -53        0.3        3.3        0.3      0.059      0.004        3.2        0.4           
MIR1       ...        R11             4.6302     3444.7         23         35        -54        0.5        2.4        0.5      0.039      0.004        1.5        0.3           
MIR1       ...        R12              4.623     3510.4         25       35.3      -53.2        1.4        5.9        1.6      0.054      0.003        5.1        1.6           
MIR1       ...        R13              4.616     3581.6         27       35.6        -54        2.3          6        2.8      0.038      0.003        3.6        2.1           
MIR1       ...        P15             4.8637     3740.3         31       32.5        -54        0.6          6        1.1      0.099      0.008       10.4        1.7           
MIR1       ...        P17             4.8843     3920.8         35       31.9      -52.8        0.5          6        0.9      0.047      0.003          5        0.6           
MIR1       ...        P19             4.9054     4123.2         39       31.4      -53.3        0.8        3.8        0.7      0.038      0.003        2.2        0.7           
MIR1       ...        P20             4.9161     4232.5         41       31.2        -54        2.8          6        3.3      0.037      0.003        3.6        2.6           
MIR1       ...        R20             4.5694     4232.5         41       37.2        -54        0.7        4.7        0.7      0.037      0.005        2.6        0.6           
MIR1       ...        P21             4.9269     4347.3         43         31      -53.8        4.3          6        2.5      0.073      0.003          7        6.4           
MIR1       ...        R21             4.5631     4347.3         43       37.4        -54        1.8          6        1.8      0.041      0.005        4.1        1.1           
MIR2       12CO v=0-1 P26             4.9204     1937.1         53       15.5        -39        0.2        6.9        0.2      0.665      0.003      144.6        3.6      8.336      0.256
MIR2       ...        P27             4.9318     2085.7         55       15.4        -39        0.2          7        0.2      0.632      0.003      140.5        2.8      8.224      0.199
MIR2       ...        P30             4.9668     2564.4         61       15.1        -38        0.1        6.3        0.1      0.474      0.003       96.7        1.2      5.929      0.086
MIR2       ...        P31             4.9788     2734.8         63       14.9      -38.5          1          7        0.9      0.447      0.292      102.1       10.8       6.32      0.768
MIR2       ...        P34             5.0154     3278.6         69       14.6      -37.4        1.4        5.4        0.6      0.309      0.004       56.2       12.8       3.61      0.908
MIR2       ...        P35             5.0279     3470.7         71       14.5      -37.8        0.2        4.8        0.2      0.228      0.008       36.7        1.1      2.433      0.082
MIR2       ...        P37             5.0532       3871         75       14.3        -37        0.1        5.3        0.1      0.214      0.003       38.7        0.8      2.577      0.057
MIR2       ...        P38             5.0661     4079.3         77       14.2        -37        0.2        5.5        0.2      0.179      0.003       33.3        1.1      2.247      0.081
MIR2       ...        P39             5.0792     4292.9         79       14.1      -37.3        1.9          6        1.2      0.164      0.006       33.3        8.6      2.257      0.615
MIR2       ...        P41             5.1057     4736.2         83       13.8      -37.5        0.4        5.6        0.4      0.116      0.004       22.5        1.3      1.554      0.095
MIR2       ...        P42             5.1191     4965.9         85       13.7      -37.6        0.4        6.3        0.3      0.103      0.005       22.4          1      1.555      0.075
MIR2       ...        P43             5.1328       5201         87       13.6      -37.2          4        4.9        3.3      0.078      0.006       13.2       49.3      0.924      3.534
MIR2       ...        P45             5.1605     5687.1         91       13.4        -39        1.8        5.3        1.6      0.064      0.005       11.8        3.3      0.832       0.24
MIR2       12CO v=0-1 P22              4.876     1397.1         45         16      -52.6        0.8          5        0.6      0.456      0.004       65.1       10.6      3.782      0.747
MIR2       ...        P26             4.9204     1937.1         53       15.5      -54.2        0.3        4.2        0.3      0.256      0.003       32.3        2.7      1.931      0.192
MIR2       ...        P27             4.9318     2085.7         55       15.4      -54.7        0.2        3.6        0.2       0.23      0.004       25.5        1.8      1.518      0.126
MIR2       ...        P30             4.9668     2564.4         61       15.1      -54.1        0.2        3.7        0.2      0.122      0.004       14.8        0.8       0.94      0.056
MIR2       ...        P31             4.9788     2734.8         63       14.9      -55.4        1.8        3.9        1.6      0.129      0.009       15.6        6.9      0.992       0.49
MIR2       ...        P34             5.0154     3278.6         69       14.6      -52.1        7.4          5        2.7      0.097      0.005       15.9       23.8       1.07      1.692
MIR2       ...        P35             5.0279     3470.7         71       14.5      -52.8        1.2        3.7        1.3      0.025      0.008        3.3        0.9       0.22      0.066
MIR2       ...        P37             5.0532       3871         75       14.3      -54.3        0.5        4.3        0.5      0.043      0.003        6.5        0.6      0.445      0.045
MIR2       ...        P38             5.0661     4079.3         77       14.2      -52.5        1.2        2.9        1.2      0.023      0.003        2.1        0.7      0.143      0.052
MIR2       ...        P39             5.0792     4292.9         79       14.1      -54.7        2.7        2.9        2.8      0.022      0.006        2.1        1.7      0.146      0.124
MIR2       13CO v=0-1 R0              4.7626          0          2       10.9      -38.3        0.2        2.6        0.2      1.275      0.022       46.6        2.5      4.549      0.354
MIR2       ...        P1              4.7792        5.3          6       32.4      -38.4        0.2        2.6        0.2      1.171      0.009        132        8.4        4.4      0.393
MIR2       ...        P2              4.7877       15.9         10       21.5      -38.2        0.2        2.6        0.1      1.342      0.013      124.1        6.2      4.656      0.349
MIR2       ...        R2              4.7463       15.9         10       14.2      -38.5        0.4        3.2        0.2      1.333       0.03      104.5        7.7      5.818      0.648
MIR2       ...        P3              4.7963       31.7         14       19.2      -38.5        0.3        2.8        0.2      1.384      0.021      131.3        7.8      5.153      0.473
MIR2       ...        R3              4.7383       31.7         14       14.8      -38.3        0.3          3        0.3      1.589      0.014        114        8.1      5.745      0.649
MIR2       ...        P4               4.805       52.9         18       18.2      -38.5        0.5        3.1        0.4      1.515      0.023      150.7       14.2      6.016      0.891
MIR2       ...        R7              4.7075        148         30         16      -38.5        0.5        3.8        0.4      1.207      0.016      126.9       10.8      6.494      0.816
MIR2       ...        R9              4.6926      237.9         38       16.4      -38.3        0.9        4.5        0.7       0.89       0.01      119.2       16.1      6.598      1.197
MIR2       ...        R10             4.6853      290.7         42       16.5      -38.5        0.6        4.2        0.4      0.683      0.007       88.3        8.3      5.157      0.613
MIR2       ...        P11             4.8689      348.9         46       16.1      -38.5        0.9        4.2        0.7      0.501      0.005       72.1       11.7      4.051      0.786
MIR2       ...        P12             4.8784      412.3         50       15.9      -38.3        0.9        4.5        0.7      0.469      0.005       73.4       11.2      4.197      0.754
MIR2       ...        P13             4.8881      480.9         54       15.8      -38.2        0.4        4.5        0.3       0.42      0.009         66        4.5      3.847      0.306
MIR2       ...        R13             4.6641      480.9         54       16.9      -38.4        0.4        4.5        0.3      0.495      0.006       71.5        4.7      4.373      0.342
MIR2       ...        P15             4.9078      634.1         62       15.5      -37.6        0.8        4.5        0.6      0.358      0.006       56.4        8.2      3.374      0.559
MIR2       ...        R15             4.6504      634.1         62       17.1        -38        0.4        4.5        0.3      0.487      0.008       70.8        4.9      4.317      0.358
MIR2       ...        P16             4.9178      718.6         66       15.3        -38        0.3          4        0.3      0.393      0.005       54.2        3.6      3.242      0.247
MIR2       ...        R16             4.6437      718.6         66       17.3      -38.2        0.1        4.5        0.1      0.426      0.005       60.9        1.5      3.892      0.108
MIR2       ...        P17              4.928      808.3         70       15.2      -38.1        0.1        4.5        0.1       0.35      0.004       54.2        1.1      3.323      0.074
MIR2       ...        R18             4.6306      903.3         74       17.5      -37.7        0.1        4.5        0.1      0.372      0.006       54.1        0.8      3.501      0.057
MIR2       ...        R19             4.6242     1003.5         78       17.6      -38.3        0.1        4.4        0.1       0.32      0.006       45.8        0.9      3.014      0.065
MIR2       ...        P21             4.9697     1219.8         86       14.8      -37.5        0.1        4.5        0.1      0.242      0.004       38.1        0.9      2.423       0.06
MIR2       ...        R21             4.6116     1219.8         86       17.8      -37.4        0.1        4.2        0.1      0.262      0.005       36.1        0.7      2.408       0.05
MIR2       ...        P22             4.9804     1335.8         90       14.7      -37.8        0.1        4.3        0.1      0.202      0.006       30.6        0.7      1.976      0.049
MIR2       ...        R22             4.6055     1335.8         90       17.9      -37.5        0.1        4.5        0.1      0.268      0.007       39.8        0.9      2.651      0.065
MIR2       ...        R23             4.5995       1457         94         18      -38.1        0.8        4.5        0.5      0.248      0.007       36.8        6.6      2.452      0.479
MIR2       ...        P24             5.0022     1583.5         98       14.4      -37.4        0.3          4        0.3      0.128      0.007         18        1.1      1.193      0.074
MIR2       ...        R24             4.5935     1583.5         98       18.1      -37.6        0.2        3.9        0.2      0.189      0.007       24.7          1      1.685      0.076
MIR2       ...        P25             5.0133     1715.2        102       14.3      -37.4        0.3        4.1        0.3      0.107      0.004       15.6        1.1      1.042      0.074
MIR2       ...        P26             5.0245     1852.1        106       14.2      -38.5        0.4        4.5        0.4      0.108      0.011       17.3        1.3      1.151      0.086
MIR2       ...        R26             4.5819     1852.1        106       18.2      -38.5        0.4        3.8        0.3      0.119      0.005       15.4        1.5      1.074      0.108
MIR2       ...        P27             5.0358     1994.2        110       14.1      -37.8        0.2        3.7        0.3      0.085      0.005       11.1        0.7       0.75      0.048
MIR2       ...        R27             4.5762     1994.2        110       18.3      -38.5        0.3        4.5        0.3      0.122      0.007       18.5        1.3      1.286      0.096
MIR2       ...        P29             5.0589     2294.1        118       13.9      -37.4        0.9        4.1        0.8      0.057      0.003        8.4        1.9      0.573      0.133
MIR2       ...        P30             5.0706     2451.9        122       13.8      -37.4        0.4          4        0.4      0.052      0.003        7.4        0.6      0.503      0.039
MIR2       ...        P33             5.1065     2956.4        134       13.5      -37.4        0.9        4.5        1.1      0.042      0.004        6.7        1.3      0.462      0.088
MIR2       ...        R33              4.544     2956.4        134       18.9      -37.4        1.9        4.3        1.8      0.049      0.009        7.3        3.5      0.519       0.25
MIR2       13CO v=0-1 R0              4.7626          0          2       10.9      -45.9        0.4          3        0.4      0.452      0.008         24        2.5      2.666      0.356
MIR2       ...        P1              4.7792        5.3          6       32.4      -46.2        0.5          3        0.4      0.442      0.005         70        7.9      2.629      0.369
MIR2       ...        P2              4.7877       15.9         10       21.5      -45.4        0.3        2.9        0.3      0.692      0.007       85.3        6.4      3.571      0.362
MIR2       ...        R2              4.7463       15.9         10       14.2      -46.4        0.5          3        0.6      0.976      0.039       76.4       10.9      4.414      0.923
MIR2       ...        P3              4.7963       31.7         14       19.2        -46        0.4          3        0.4      0.914      0.024      102.7         10      4.339      0.605
MIR2       ...        R3              4.7383       31.7         14       14.8        -46        0.4          3        0.4      0.978      0.007       82.5          8      4.487      0.644
MIR2       ...        P4               4.805       52.9         18       18.2        -47        0.6          3        0.5      1.182      0.014      123.2       14.6      5.071      0.915
MIR2       ...        R7              4.7075        148         30         16      -46.7        0.6          3        0.5      0.841      0.013       71.5       11.1      3.786      0.837
MIR2       ...        R9              4.6926      237.9         38       16.4        -47        1.1          3        0.9      0.519      0.008       40.5       15.8      2.377      1.175
MIR2       ...        R10             4.6853      290.7         42       16.5      -46.9        0.7          3        0.5      0.389      0.005       30.7        8.1       1.92      0.598
MIR2       ...        P11             4.8689      348.9         46       16.1      -46.8        1.1          3        0.7      0.318      0.004         28       11.1      1.648      0.747
MIR2       ...        P12             4.8784      412.3         50       15.9        -47        1.3          3          1      0.242      0.005       19.4       10.6      1.182      0.717
MIR2       ...        P13             4.8881      480.9         54       15.8      -46.6        0.9          3        0.6      0.158      0.006       10.1        4.3       0.66      0.289
MIR2       ...        R13             4.6641      480.9         54       16.9      -46.6        0.8          3        0.5        0.2      0.004       11.2        4.4      0.797      0.325
MIR2       13CO v=0-1 P17              4.928      808.3         70       15.2        -52        0.7          5        0.8      0.048      0.003        8.8        1.2      0.558      0.084
MIR2       ...        R19             4.6242     1003.5         78       17.6      -52.6        0.7          5        1.1      0.031      0.004        5.4          1      0.362      0.069
MIR2       ...        R21             4.6116     1219.8         86       17.8        -53        0.6        3.7        0.6      0.044      0.005        5.7        0.8      0.399      0.057
MIR2       ...        P22             4.9804     1335.8         90       14.7      -50.7        0.7        3.3        0.7      0.028      0.004        3.2        0.6      0.213      0.041
MIR2       ...        R22             4.6055     1335.8         90       17.9        -50        0.7        2.8        0.7      0.039      0.006        3.4        0.7      0.232      0.054
MIR2       C18O v=0-1 R0              4.7716          0          1       10.8      -38.5        0.1        1.9        0.1      0.308      0.005        9.9        0.6      1.259      0.079
MIR2       ...        P1              4.7882        5.3          3       32.2      -38.4        0.1        1.9        0.1       0.27      0.004       26.8        1.4      1.149      0.067
MIR2       ...        P2              4.7967       15.8          5       21.3      -38.5        0.2        1.8        0.3      0.375      0.005       27.7        2.9      1.383      0.164
MIR2       ...        P3              4.8053       31.6          7       19.1      -38.5        0.6        1.8        0.7      0.392      0.007         27        7.7      1.435      0.463
MIR2       ...        R3              4.7473       31.6          7       14.7      -38.5        0.2        2.4        0.2       0.49      0.006       33.3        1.9        2.3      0.151
MIR2       ...        R4              4.7395       52.7          9       15.1      -38.4        0.1          2        0.1      0.423      0.005       24.9        1.3      1.702      0.102
MIR2       ...        R5              4.7317         79         11       15.4      -38.4        0.3        2.6        0.3       0.27      0.007       22.3        2.2       1.57      0.169
MIR2       ...        R9              4.7016        237         19       16.2        -38        0.5          3        0.5       0.17      0.005         17        2.2      1.192      0.166
MIR2       ...        R10             4.6943      289.6         21       16.4      -38.5        0.2        3.2        0.2      0.118      0.003       12.5        0.7      0.889      0.048
MIR2       ...        R11             4.6872      347.5         23       16.5      -38.4        0.2        3.2        0.2      0.111      0.004         12        0.7      0.852      0.053
MIR2       ...        P14             4.9069      552.8         29       15.5      -38.5        0.3        3.8        0.3      0.124      0.006       17.2        1.3      1.114      0.087
MIR2       ...        R14             4.6662      552.8         29       16.9      -38.4        0.2        3.3        0.2      0.078      0.004        8.7        0.5      0.619      0.036
MIR2       ...        P15             4.9168      631.7         31       15.4      -38.5        0.7        2.9        0.8      0.063      0.004        6.7        1.5      0.446      0.101
MIR2       ...        R15             4.6594      631.7         31         17      -37.5        0.3        3.8        0.4      0.101      0.004         13          1      0.914       0.07
MIR2       ...        R16             4.6527      715.8         33       17.1      -37.5        1.6        3.4        1.9      0.076      0.003        8.8        3.8      0.623       0.28
MIR2       ...        P17             4.9369      805.2         35       15.1      -37.4        0.3        3.8        0.4      0.067      0.005        9.2        0.7      0.616      0.047
MIR2       ...        R17             4.6461      805.2         35       17.2        -38        0.7        3.4        0.8      0.071      0.005        8.3        1.5      0.592      0.109
MIR2       ...        P20              4.968     1104.8         41       14.8      -37.4        0.3        3.8        0.4      0.056      0.003        7.6        0.6      0.515      0.042
MIR2       ...        R22             4.6145     1330.7         45       17.7      -37.4        0.5        3.4        0.5      0.062      0.005        7.1        0.9      0.506      0.064
MIR2       ...        P23             5.0002     1451.5         47       14.4      -37.4        0.4        3.3        0.4      0.031      0.004        3.7        0.4      0.253      0.026
MIR2       ...        P24             5.0111     1577.5         49       14.3      -37.5        0.6        3.8        0.7      0.035      0.004        4.8        0.7      0.328      0.052
MIR2       C18O v=0-1 R0              4.7716          0          1       10.8      -45.4        0.8        1.8        0.8      0.062      0.005          2        0.8      0.269      0.106
MIR2       ...        P1              4.7882        5.3          3       32.2      -45.5        0.4        1.3        0.4      0.061      0.004        4.3        1.2      0.193      0.057
MIR2       ...        P2              4.7967       15.8          5       21.3      -45.5        0.7        1.8        0.8      0.112      0.004          9          3      0.477      0.169
MIR2       ...        P3              4.8053       31.6          7       19.1      -45.5        2.5        1.8        2.5      0.101      0.006        7.6        8.6      0.433      0.517
MIR2       ...        R3              4.7473       31.6          7       14.7      -45.4        0.4        1.8        0.5      0.184      0.006         10        2.1      0.726      0.168
MIR2       ...        R4              4.7395       52.7          9       15.1      -45.4        0.3        1.8        0.3      0.159      0.004        9.1        1.3      0.661      0.105
MIR2       ...        R5              4.7317         79         11       15.4      -45.5        0.5        1.8        0.5      0.125      0.005          7        1.8      0.501      0.135
MIR2       C17O v=0-1 P1              4.7336        5.4         18       33.7      -38.9        0.3        1.4        0.3      0.064      0.003        4.8        0.8           
MIR2       ...        P3              4.7507       32.3         42         20      -38.8        0.5        1.6        0.5      0.111      0.005        7.3        1.9           
MIR2       ...        R4              4.6849       53.9         54       15.8      -38.4        0.1        1.5        0.1       0.12      0.004        5.5        0.4           
MIR2       ...        R5              4.6771       80.9         66       16.1      -38.8        0.2        1.7        0.2      0.113      0.006        6.1        0.5           
MIR2       ...        P6              4.7771      113.2         78       17.9      -38.9        2.4        1.7        2.6      0.073      0.008        4.7        5.9           
MIR2       ...        R6              4.6695      113.2         78       16.4      -38.5        0.2        1.7        0.2      0.087      0.005        4.8        0.4           
MIR2       C17O v=0-1 P1              4.7336        5.4         18       33.7        -45        0.8          1        0.9      0.019      0.003        1.1        0.7           
MIR2       ...        P3              4.7507       32.3         42         20      -45.5        1.9        1.8          2       0.02      0.004        1.5        1.4           
MIR2       ...        R5              4.6771       80.9         66       16.1      -45.5        0.5        1.8        0.5      0.042      0.006        2.4        0.6           
MIR2       ...        R6              4.6695      113.2         78       16.4        -45        0.3        1.8        0.4      0.047      0.004        2.7        0.4           
MIR2       ...        R8              4.6544        194        102       16.8        -45        0.6        1.8        0.6      0.035      0.003        2.1        0.6           
MIR2       ...        R9              4.6471      242.5        114         17        -45        0.6        1.8        0.7      0.027      0.004        1.6        0.5           
MIR2       12CO v=1-2 P1              4.7327     3088.6          3       68.2      -37.5        0.3        4.5        0.3       0.14      0.005       16.1        0.8           
MIR2       ...        P2              4.7413     3099.5          5       45.2      -37.5        0.5        4.5        0.5      0.166      0.004       15.7        1.4           
MIR2       ...        P3                4.75       3116          7       40.5      -37.5        0.2        4.5        0.2      0.177      0.006       15.8        0.6           
MIR2       ...        P4              4.7589     3137.9          9       38.3      -37.6        0.5        4.5        0.5      0.198      0.005       16.8        1.5           
MIR2       ...        R4              4.6832     3137.9          9         32      -37.7        0.3        4.5        0.3      0.259      0.007       17.5        0.9           
MIR2       ...        P6              4.7769     3198.2         13       36.1      -38.5        0.6        4.5        0.6      0.273      0.008       22.2        2.4           
MIR2       ...        R6              4.6675     3198.2         13       33.2      -37.5        0.2        4.5        0.2       0.27      0.006       18.8        0.5           
MIR2       ...        R7              4.6598     3236.5         15       33.7      -37.5        0.1        4.5        0.1      0.253      0.004       17.8        0.4           
MIR2       ...        P8              4.7954     3280.4         17       34.9      -37.5        0.4        4.5        0.4      0.308      0.005       24.5        1.5           
MIR2       ...        R8              4.6523     3280.4         17       34.1      -37.5        0.2        4.5        0.2       0.25      0.004       17.6        0.5           
MIR2       ...        R9              4.6448     3329.7         19       34.4      -37.5        0.1        4.5        0.1      0.295      0.004       20.9        0.5           
MIR2       ...        P11              4.824     3444.7         23       33.7      -37.6        0.1        4.5        0.1      0.253      0.005       19.9        0.4           
MIR2       ...        R11             4.6302     3444.7         23         35      -37.5        0.2        4.5        0.2      0.285      0.006       20.4        0.6           
MIR2       ...        R12              4.623     3510.4         25       35.3      -37.7        0.2        4.5        0.1      0.245      0.007       17.7        0.5           
MIR2       ...        R13              4.616     3581.6         27       35.6      -37.5        0.2        4.5        0.2      0.276      0.004       19.9        0.5           
MIR2       ...        P15             4.8637     3740.3         31       32.5      -37.5        0.3        4.5        0.3      0.238      0.006       18.5          1           
MIR2       ...        R17             4.5887     3920.8         35       36.6      -37.5        0.3        4.5        0.3      0.318      0.011       22.9        1.3           
MIR2       ...        P18             4.8948     4019.3         37       31.7      -37.5        0.1        4.5        0.2      0.178      0.007       13.9        0.4           
MIR2       ...        P19             4.9054     4123.2         39       31.4      -37.5        0.2        4.5        0.3      0.189      0.004       14.7        0.7           
MIR2       ...        R19             4.5757     4123.2         39         37      -38.5        0.4        4.5        0.4       0.22      0.009       16.2        1.1           
MIR2       ...        P20             4.9161     4232.5         41       31.2      -37.5        0.3        4.5        0.3      0.166      0.004         13        0.7           
MIR2       ...        R20             4.5694     4232.5         41       37.2      -37.5        0.2        4.5        0.2      0.205      0.006       15.1        0.5           
MIR2       ...        P21             4.9269     4347.3         43         31      -38.5        0.8        4.5        0.8      0.134      0.004       10.5        1.6           
MIR2       ...        R21             4.5631     4347.3         43       37.4      -37.5        0.3        4.5        0.3      0.173      0.006       12.8        0.7           
MIR2       ...        P22             4.9379     4467.5         45       30.7      -37.5        0.5        4.5        0.5      0.152      0.005       11.9        1.1           
MIR2       ...        P25             4.9716     4860.6         51       30.1      -37.5        0.3        4.5        0.3      0.101      0.003          8        0.5           
MIR2       ...        P26             4.9831     5002.5         53       29.8      -37.5        0.2        4.5        0.2      0.127      0.006         10        0.4           
MIR2       ...        R27             4.5275     5149.8         55       38.6      -38.1        0.3          4        0.3      0.089      0.016        5.9        0.4           
MIR2       ...        P28             5.0065     5302.5         57       29.4      -37.5        0.4        4.5        0.4      0.072      0.004        5.7        0.4           
MIR2       ...        P32             5.0548     5967.1         65       28.5      -38.5        0.3        4.2        0.3      0.048      0.003        3.6        0.2           
MIR2       ...        P33             5.0673     6146.8         67       28.3      -38.1        0.4        3.9        0.4      0.033      0.003        2.2        0.2           
MIR2       ...        P34             5.0798     6331.7         69       28.1      -38.5        0.9        2.8        0.9      0.032      0.007        1.5        0.4           

